Analysis of artifacts in EEG signals for building BCIs

Brain-Computer Interface (BCI) is an essential mechanism that interprets the human brain signal. It provides an assistive technology that enables persons with motor disabilities to communicate with the world and also empowers them to lead independent lives. The common BCI devices use Electroencephalography (EEG) electrical activity recorded from the scalp. EEG signals are noisy owing to the presence of many artifacts, namely, eye blink, head movement, and jaw movement. Such artifacts corrupt the EEG signal and make EEG analysis challenging. This issue is addressed by locating the artifacts and excluding the EEG segment from the analysis, which could lead to a loss of useful information. However, we propose a practical BCI that uses the artifacts which has a low signal to noise ratio. The objective of our work is to classify different types of artifacts, namely eye blink, head nod, head turn, and jaw movements in the EEG signal. The occurrence of the artifacts is first located in the EEG signal. The located artifacts are then classified using linear time and dynamic time warping techniques. The located artifacts can be used by a person with a motor disability to control a smartphone. A speech synthesis application that uses eyeblinks in a single channel EEG system and jaw clinches in four channels EEG system are developed. Word prediction models are used for word completion, thus reducing the number of artifacts required.

==> Synp_Abst.txt <==
Analysis of artifacts in EEG and its application to building brain-computer interfaces

BCI is a mechanism of communication for persons with neuromuscular impairments.The most common BCI devices use EEG electrical activity.The objective of our work is to classify different types of artifacts in the EEG.The occurrence of the artifacts is first located in the EEG signal.The located artifacts are classified using linear time and dynamic time warping techniques.The artifacts can be used by a person with a motor disability to control a smartphone with a speech synthesis application.

